Entropy and Source Coding for Integer-Dimensional Singular Random Variables

Entropy and differential entropy are important quantities in information theory. A tractable extension to singular random variables-which are neither discrete nor continuous-has not been available so far. Here, we present such an extension for the practically relevant class of integer-dimensional singular random variables. The proposed entropy definition contains the entropy of discrete random variables and the differential entropy of continuous random variables as special cases. We show that it transforms in a natural manner under Lipschitz functions, and that it is invariant under unitary transformations. We define joint entropy and conditional entropy for integer-dimensional singular random variables, and we show that the proposed entropy conveys useful expressions of the mutual information. As first applications of our entropy definition, we present a result on the minimal expected codeword length of quantized integer-dimensional singular sources and a Shannon lower bound for integer-dimensional singular sources.

==> gammas.dat <==
s gammas
0.010000  6.220667  
0.020000  6.158770  
0.030000  6.097489  
0.040000  6.036818  
0.050000  5.976751  
0.060000  5.917281  
0.070000  5.858403  
0.080000  5.800111  
0.090000  5.742399  
0.100000  5.685261  
0.110000  5.628692  
0.120000  5.572685  
0.130000  5.517236  
0.140000  5.462339  
0.150000  5.407988  
0.160000  5.354177  
0.170000  5.300902  
0.180000  5.248158  
0.190000  5.195937  
0.200000  5.144237  
0.210000  5.093051  
0.220000  5.042374  
0.230000  4.992202  
0.240000  4.942529  
0.250000  4.893350  
0.260000  4.844660  
0.270000  4.796455  
0.280000  4.748729  
0.290000  4.701479  
0.300000  4.654698  
0.310000  4.608383  
0.320000  4.562529  
0.330000  4.517131  
0.340000  4.472185  
0.350000  4.427686  
0.360000  4.383630  
0.370000  4.340012  
0.380000  4.296828  
0.390000  4.254074  
0.400000  4.211745  
0.410000  4.169838  
0.420000  4.128347  
0.430000  4.087269  
0.440000  4.046600  
0.450000  4.006336  
0.460000  3.966472  
0.470000  3.927005  
0.480000  3.887931  
0.490000  3.849245  
0.500000  3.810945  
0.510000  3.773025  
0.520000  3.735483  
0.530000  3.698314  
0.540000  3.661515  
0.550000  3.625083  
0.560000  3.589012  
0.570000  3.553301  
0.580000  3.517945  
0.590000  3.482941  
0.600000  3.448285  
0.610000  3.413974  
0.620000  3.380005  
0.630000  3.346373  
0.640000  3.313076  
0.650000  3.280110  
0.660000  3.247473  
0.670000  3.215160  
0.680000  3.183168  
0.690000  3.151495  
0.700000  3.120137  
0.710000  3.089092  
0.720000  3.058355  
0.730000  3.027923  
0.740000  2.997795  
0.750000  2.967967  
0.760000  2.938435  
0.770000  2.909197  
0.780000  2.880250  
0.790000  2.851591  
0.800000  2.823217  
0.810000  2.795126  
0.820000  2.767314  
0.830000  2.739778  
0.840000  2.712517  
0.850000  2.685527  
0.860000  2.658806  
0.870000  2.632350  
0.880000  2.606158  
0.890000  2.580226  
0.900000  2.554553  
0.910000  2.529134  
0.920000  2.503969  
0.930000  2.479054  
0.940000  2.454387  
0.950000  2.429966  
0.960000  2.405787  
0.970000  2.381849  
0.980000  2.358149  
0.990000  2.334685  
1.000000  2.311455  
1.010000  2.288682  
1.020000  2.266572  
1.030000  2.245095  
1.040000  2.224226  
1.050000  2.203937  
1.060000  2.184204  
1.070000  2.165005  
1.080000  2.146317  
1.090000  2.128119  
1.100000  2.110393  
1.110000  2.093118  
1.120000  2.076279  
1.130000  2.059856  
1.140000  2.043836  
1.150000  2.028202  
1.160000  2.012940  
1.170000  1.998037  
1.180000  1.983479  
1.190000  1.969253  
1.200000  1.955349  
1.210000  1.941754  
1.220000  1.928457  
1.230000  1.915449  
1.240000  1.902720  
1.250000  1.890259  
1.260000  1.878059  
1.270000  1.866109  
1.280000  1.854403  
1.290000  1.842932  
1.300000  1.831689  
1.310000  1.820666  
1.320000  1.809857  
1.330000  1.799254  
1.340000  1.788852  
1.350000  1.778644  
1.360000  1.768625  
1.370000  1.758788  
1.380000  1.749128  
1.390000  1.739641  
1.400000  1.730321  
1.410000  1.721163  
1.420000  1.712162  
1.430000  1.703315  
1.440000  1.694616  
1.450000  1.686063  
1.460000  1.677650  
1.470000  1.669373  
1.480000  1.661231  
1.490000  1.653217  
1.500000  1.645330  
1.510000  1.637566  
1.520000  1.629921  
1.530000  1.622394  
1.540000  1.614979  
1.550000  1.607676  
1.560000  1.600480  
1.570000  1.593390  
1.580000  1.586402  
1.590000  1.579514  
1.600000  1.572724  
1.610000  1.566030  
1.620000  1.559428  
1.630000  1.552918  
1.640000  1.546496  
1.650000  1.540161  
1.660000  1.533911  
1.670000  1.527743  
1.680000  1.521656  
1.690000  1.515649  
1.700000  1.509719  
1.710000  1.503864  
1.720000  1.498083  
1.730000  1.492375  
1.740000  1.486737  
1.750000  1.481169  
1.760000  1.475668  
1.770000  1.470234  
1.780000  1.464865  
1.790000  1.459560  
1.800000  1.454317  
1.810000  1.449135  
1.820000  1.444012  
1.830000  1.438949  
1.840000  1.433943  
1.850000  1.428993  
1.860000  1.424099  
1.870000  1.419259  
1.880000  1.414472  
1.890000  1.409737  
1.900000  1.405053  
1.910000  1.400419  
1.920000  1.395835  
1.930000  1.391299  
1.940000  1.386810  
1.950000  1.382368  
1.960000  1.377971  
1.970000  1.373620  
1.980000  1.369312  
1.990000  1.365048  
2.000000  1.360827  
2.010000  1.356647  
2.020000  1.352509  
2.030000  1.348410  
2.040000  1.344352  
2.050000  1.340332  
2.060000  1.336351  
2.070000  1.332408  
2.080000  1.328502  
2.090000  1.324632  
2.100000  1.320798  
2.110000  1.316999  
2.120000  1.313235  
2.130000  1.309506  
2.140000  1.305810  
2.150000  1.302147  
2.160000  1.298516  
2.170000  1.294918  
2.180000  1.291351  
2.190000  1.287816  
2.200000  1.284311  
2.210000  1.280836  
2.220000  1.277391  
2.230000  1.273975  
2.240000  1.270588  
2.250000  1.267229  
2.260000  1.263899  
2.270000  1.260596  
2.280000  1.257320  
2.290000  1.254071  
2.300000  1.250848  
2.310000  1.247651  
2.320000  1.244480  
2.330000  1.241334  
2.340000  1.238214  
2.350000  1.235118  
2.360000  1.232046  
2.370000  1.228998  
2.380000  1.225973  
2.390000  1.222972  
2.400000  1.219994  
2.410000  1.217039  
2.420000  1.214106  
2.430000  1.211195  
2.440000  1.208305  
2.450000  1.205438  
2.460000  1.202591  
2.470000  1.199766  
2.480000  1.196961  
2.490000  1.194176  
2.500000  1.191412  
2.510000  1.188668  
2.520000  1.185943  
2.530000  1.183237  
2.540000  1.180551  
2.550000  1.177884  
2.560000  1.175235  
2.570000  1.172605  
2.580000  1.169994  
2.590000  1.167400  
2.600000  1.164824  
2.610000  1.162265  
2.620000  1.159724  
2.630000  1.157201  
2.640000  1.154694  
2.650000  1.152204  
2.660000  1.149730  
2.670000  1.147273  
2.680000  1.144833  
2.690000  1.142408  
2.700000  1.139999  
2.710000  1.137606  
2.720000  1.135228  
2.730000  1.132866  
2.740000  1.130518  
2.750000  1.128186  
2.760000  1.125868  
2.770000  1.123566  
2.780000  1.121277  
2.790000  1.119003  
2.800000  1.116744  
2.810000  1.114498  
2.820000  1.112266  
2.830000  1.110048  
2.840000  1.107843  
2.850000  1.105652  
2.860000  1.103474  
2.870000  1.101310  
2.880000  1.099158  
2.890000  1.097019  
2.900000  1.094893  
2.910000  1.092780  
2.920000  1.090679  
2.930000  1.088591  
2.940000  1.086514  
2.950000  1.084450  
2.960000  1.082398  
2.970000  1.080358  
2.980000  1.078330  
2.990000  1.076313  
3.000000  1.074308  
3.010000  1.072314  
3.020000  1.070331  
3.030000  1.068360  
3.040000  1.066400  
3.050000  1.064451  
3.060000  1.062512  
3.070000  1.060585  
3.080000  1.058668  
3.090000  1.056761  
3.100000  1.054866  
3.110000  1.052980  
3.120000  1.051105  
3.130000  1.049240  
3.140000  1.047385  
3.150000  1.045540  
3.160000  1.043705  
3.170000  1.041880  
3.180000  1.040065  
3.190000  1.038259  
3.200000  1.036463  
3.210000  1.034676  
3.220000  1.032898  
3.230000  1.031130  
3.240000  1.029371  
3.250000  1.027622  
3.260000  1.025881  
3.270000  1.024149  
3.280000  1.022426  
3.290000  1.020712  
3.300000  1.019007  
3.310000  1.017310  
3.320000  1.015622  
3.330000  1.013943  
3.340000  1.012272  
3.350000  1.010609  
3.360000  1.008955  
3.370000  1.007309  
3.380000  1.005670  
3.390000  1.004041  
3.400000  1.002419  
3.410000  1.000805  
3.420000  0.999199  
3.430000  0.997600  
3.440000  0.996010  
3.450000  0.994427  
3.460000  0.992852  
3.470000  0.991284  
3.480000  0.989724  
3.490000  0.988172  
3.500000  0.986626  
3.510000  0.985088  
3.520000  0.983558  
3.530000  0.982034  
3.540000  0.980518  
3.550000  0.979009  
3.560000  0.977507  
3.570000  0.976012  
3.580000  0.974523  
3.590000  0.973042  
3.600000  0.971568  
3.610000  0.970100  
3.620000  0.968639  
3.630000  0.967184  
3.640000  0.965737  
3.650000  0.964295  
3.660000  0.962861  
3.670000  0.961432  
3.680000  0.960011  
3.690000  0.958595  
3.700000  0.957186  
3.710000  0.955783  
3.720000  0.954387  
3.730000  0.952996  
3.740000  0.951612  
3.750000  0.950234  
3.760000  0.948861  
3.770000  0.947495  
3.780000  0.946135  
3.790000  0.944781  
3.800000  0.943432  
3.810000  0.942089  
3.820000  0.940752  
3.830000  0.939421  
3.840000  0.938096  
3.850000  0.936776  
3.860000  0.935462  
3.870000  0.934153  
3.880000  0.932850  
3.890000  0.931553  
3.900000  0.930260  
3.910000  0.928974  
3.920000  0.927692  
3.930000  0.926416  
3.940000  0.925146  
3.950000  0.923880  
3.960000  0.922620  
3.970000  0.921365  
3.980000  0.920115  
3.990000  0.918870  
4.000000  0.917631  
4.010000  0.916396  
4.020000  0.915167  
4.030000  0.913942  
4.040000  0.912722  
4.050000  0.911508  
4.060000  0.910298  
4.070000  0.909093  
4.080000  0.907893  
4.090000  0.906697  
4.100000  0.905507  
4.110000  0.904321  
4.120000  0.903139  
4.130000  0.901963  
4.140000  0.900791  
4.150000  0.899623  
4.160000  0.898461  
4.170000  0.897302  
4.180000  0.896149  
4.190000  0.894999  
4.200000  0.893854  
4.210000  0.892714  
4.220000  0.891578  
4.230000  0.890446  
4.240000  0.889319  
4.250000  0.888196  
4.260000  0.887077  
4.270000  0.885963  
4.280000  0.884852  
4.290000  0.883746  
4.300000  0.882644  
4.310000  0.881547  
4.320000  0.880453  
4.330000  0.879363  
4.340000  0.878278  
4.350000  0.877196  
4.360000  0.876119  
4.370000  0.875046  
4.380000  0.873976  
4.390000  0.872910  
4.400000  0.871849  
4.410000  0.870791  
4.420000  0.869737  
4.430000  0.868687  
4.440000  0.867641  
4.450000  0.866599  
4.460000  0.865560  
4.470000  0.864525  
4.480000  0.863494  
4.490000  0.862466  
4.500000  0.861443  
4.510000  0.860423  
4.520000  0.859406  
4.530000  0.858393  
4.540000  0.857384  
4.550000  0.856378  
4.560000  0.855376  
4.570000  0.854378  
4.580000  0.853382  
4.590000  0.852391  
4.600000  0.851403  
4.610000  0.850418  
4.620000  0.849437  
4.630000  0.848459  
4.640000  0.847485  
4.650000  0.846514  
4.660000  0.845546  
4.670000  0.844581  
4.680000  0.843620  
4.690000  0.842663  
4.700000  0.841708  
4.710000  0.840757  
4.720000  0.839809  
4.730000  0.838864  
4.740000  0.837922  
4.750000  0.836984  
4.760000  0.836049  
4.770000  0.835117  
4.780000  0.834188  
4.790000  0.833262  
4.800000  0.832339  
4.810000  0.831419  
4.820000  0.830503  
4.830000  0.829589  
4.840000  0.828679  
4.850000  0.827771  
4.860000  0.826867  
4.870000  0.825965  
4.880000  0.825066  
4.890000  0.824171  
4.900000  0.823278  
4.910000  0.822388  
4.920000  0.821501  
4.930000  0.820617  
4.940000  0.819736  
4.950000  0.818857  
4.960000  0.817982  
4.970000  0.817109  
4.980000  0.816239  
4.990000  0.815372  
5.000000  0.814508 
5.310894  0.788941  
5.895093  0.746797  
6.543553  0.707125  
7.263344  0.669741  
8.062312  0.634484  
8.949166  0.601208  
9.933574  0.569782  
11.026267  0.540086  
12.239157  0.512010  
13.585464  0.485456  
15.079865  0.460331  
16.738650  0.436550  
18.579901  0.414034  
20.623691  0.392711  
22.892297  0.372513  
25.410449  0.353376  
28.205599  0.335242  
31.308214  0.318054  
34.752118  0.301761  
38.574851  0.286315  
42.818085  0.271669  
47.528074  0.257781  
52.756162  0.244610  
58.559340  0.232119  
65.000867  0.220270  
72.150963  0.209031  
80.087569  0.198369  
88.897201  0.188254  
98.675893  0.178658  
109.530242  0.169553  
121.578568  0.160914  
134.952211  0.152717  
149.796954  0.144939  
166.274619  0.137559  
184.564827  0.130556  
204.866958  0.123909  
227.402323  0.117603  
252.416579  0.111617  
280.182402  0.105937  
311.002466  0.100547  
345.212738  0.095431  
383.186139  0.090576  
425.336614  0.085968  
472.123642  0.081595  
524.057242  0.077444  
581.703539  0.073505  
645.690928  0.069766  
716.716930  0.066218  
795.555793  0.062850
980.204292  0.056620  
1088.026764  0.053741  
1340.557776  0.048414  
1488.019132  0.045952  
1651.701236  0.043616  
1833.388372  0.041398  
2035.061093  0.039293  
2258.917814  0.037295  
2507.398773  0.035399  
2783.212638  0.033599  
3089.366028  0.031890  
3429.196291  0.030269  
3806.407883  0.028730  
4225.112750  0.027269  
4689.875153  0.025882  
5205.761420  0.024566

==> lowerbdpercent.dat <==
s  shlbpar
1.500000  1.324936  
2.000000  1.509785  
2.500000  1.637738  
3.000000  1.736201  
3.500000  1.816341  
4.000000  1.883837  
4.500000  1.942024  
5.000000  1.993048  
5.500000  2.038383  
6.000000  2.079085  
6.500000  2.115940  
7.000000  2.149549  
7.500000  2.180379  
8.000000  2.208807  
8.500000  2.235134  
9.000000  2.259609  
9.500000  2.282440  
10.000000  2.303802  
10.500000  2.323840  
11.000000  2.342683  
11.500000  2.360439  
12.000000  2.377204  
12.500000  2.393059  
13.000000  2.408079  
13.500000  2.422327  
14.000000  2.435861  
14.500000  2.448732  
15.000000  2.460986  
15.500000  2.472664  
16.000000  2.483803  
16.500000  2.494437  
17.000000  2.504597  
17.500000  2.514311  
18.000000  2.523603  
18.500000  2.532499  
19.000000  2.541018  
19.500000  2.549181  
20.000000  2.557007  
20.500000  2.564512  
21.000000  2.571711  
21.500000  2.578620  
22.000000  2.585252  
22.500000  2.591619  
23.000000  2.597733  
23.500000  2.603606  
24.000000  2.609247  
24.500000  2.614666  
25.000000  2.619873  
25.500000  2.624875  
26.000000  2.629682  
26.500000  2.634299  
27.000000  2.638735  
27.500000  2.642996  
28.000000  2.647089  
28.500000  2.651019  
29.000000  2.654793  
29.500000  2.658415  
30.000000  2.661891  
30.500000  2.665226  
31.000000  2.668424  
31.500000  2.671489  
32.000000  2.674427  
32.500000  2.677241  
33.000000  2.679934  
33.500000  2.682511  
35.500000  2.691719  
36.000000  2.693762  
36.500000  2.695708  
37.000000  2.697558  
37.500000  2.699315  
38.000000  2.700983  
38.500000  2.702562  
39.000000  2.704056  
39.500000  2.705467  
40.000000  2.706797  
40.500000  2.708048  
41.000000  2.709221  
41.500000  2.710319  
42.000000  2.711344  
42.500000  2.712297  
43.000000  2.713179  
43.500000  2.713994  
44.000000  2.714741  
44.500000  2.715424  
45.000000  2.716042  
45.500000  2.716598  
46.000000  2.717093  
46.500000  2.717528  
47.000000  2.717905  
47.500000  2.718224  
48.000000  2.718488  
48.500000  2.718697  
49.000000  2.718851  
51.000000  2.718956  
51.500000  2.718858  
52.000000  2.718713  
52.500000  2.718521  
53.000000  2.718283  
53.500000  2.718000  
54.000000  2.717673  
54.500000  2.717303  
55.000000  2.716890  
55.500000  2.716436  
56.000000  2.715941  
56.500000  2.715405  
57.000000  2.714830  
57.500000  2.714216  
58.000000  2.713564  
58.500000  2.712875  
59.000000  2.712149  
59.500000  2.711386  
60.000000  2.710588  
60.500000  2.709755  
61.000000  2.708887  
61.500000  2.707986  
62.000000  2.707051  
62.500000  2.706083  
63.000000  2.705083  
63.500000  2.704052  
64.000000  2.702989  
66.000000  2.698435  
66.500000  2.697223  
67.000000  2.695982  
67.500000  2.694714  
68.000000  2.693418  
68.500000  2.692094  
69.000000  2.690744  
69.500000  2.689367  
70.000000  2.687964  
70.500000  2.686536  
71.000000  2.685082  
71.500000  2.683603  
72.000000  2.682100  
72.500000  2.680572  
73.000000  2.679021  
73.500000  2.677445  
74.000000  2.675847  
74.500000  2.674225  
75.000000  2.672581  
75.500000  2.670914  
76.000000  2.669226  
76.500000  2.667515  
77.000000  2.665783  
77.500000  2.664030  
78.000000  2.662256  
78.500000  2.660461  
79.000000  2.658646  
79.500000  2.656811  
80.000000  2.654955  
80.500000  2.653081  
81.000000  2.651186  
81.500000  2.649273  
82.000000  2.647340  
82.500000  2.645389  
83.000000  2.643420  
83.500000  2.641432  
84.000000  2.639426  
84.500000  2.637402  
85.000000  2.635361  
85.500000  2.633302  
86.000000  2.631226  
86.500000  2.629133  
87.000000  2.627023  
87.500000  2.624897  
88.000000  2.622754  
88.500000  2.620595  
89.000000  2.618420  
89.500000  2.616229  
90.000000  2.614022  
90.500000  2.611800  
91.000000  2.609563  
91.500000  2.607310  
92.000000  2.605042  
92.500000  2.602760  
93.000000  2.600462  
93.500000  2.598151


==> newshlb.dat <==
D newShlb
1 0
0.907773  0.094470  
0.825486  0.182973  
0.752075  0.265877  
0.686578  0.343543  
0.628127  0.416317  
0.575943  0.484540  
0.529319  0.548540  
0.487624  0.608637  
0.450289  0.665140  
0.416805  0.718350  
0.386716  0.768555  
0.359617  0.816032  
0.335148  0.861047  
0.312989  0.903849  
0.292860  0.944676  
0.274515  0.983747  
0.257737  1.021266  
0.242340  1.057418  
0.228162  1.092373  
0.215064  1.126281  
0.202926  1.159275  
0.191646  1.191471  
0.181136  1.222970  
0.171320  1.253860  
0.162133  1.284214  
0.153520  1.314095  
0.145433  1.343558  
0.137828  1.372647  
0.130669  1.401400  
0.123922  1.429852  
0.117559  1.458029  
0.111552  1.485958  
0.105878  1.513659  
0.100515  1.541151  
0.095443  1.568451  
0.090643  1.595574  
0.086101  1.622532  
0.081798  1.649339  
0.077722  1.676004  
0.073860  1.702538  
0.070198  1.728950  
0.066726  1.755248  
0.063432  1.781439  
0.060308  1.807530  
0.057342  1.833527  
0.054528  1.859437  
0.051856  1.885265  
0.049319  1.911016  
0.046909  1.936694  
0.044621  1.962304  
0.042446  1.987850  
0.040381  2.013335  
0.038418  2.038763  
0.036552  2.064137  
0.034779  2.089460  
0.033093  2.114736  
0.031491  2.139966  
0.029967  2.165154  
0.028519  2.190301  
0.027141  2.215410  
0.025831  2.240482  
0.024585  2.265521  
0.023400  2.290527  
0.022273  2.315502  
0.021200  2.340449  
0.020180  2.365368  
0.019210  2.390260  
0.018286  2.415128  
0.017408  2.439973  
0.016572  2.464795  
0.015776  2.489596  
0.015019  2.514377  
0.014298  2.539139  
0.013613  2.563883  
0.012960  2.588610
0.011748  2.638016  
0.011185  2.662696  
0.010650  2.687363  
0.010140  2.712016  
0.009655  2.736657  
0.009193  2.761286  
0.008753  2.785903  
0.008335  2.810510  
0.007936  2.835106  
0.007557  2.859693  
0.007196  2.884270  
0.006852  2.908839  
0.006524  2.933399  
0.006213  2.957951  
0.005916  2.982496  
0.005634  3.007033  
0.005365  3.031563  
0.005108  3.056087  
0.004865  3.080605  
0.004632  3.105117  
0.004411  3.129623  
0.004201  3.154124  
0.004000  3.178620  
0.003810  3.203111  
0.003628  3.227597  
0.003455  3.252079  
0.003290  3.276557  
0.003133  3.301031  
0.002984  3.325501  
0.002841  3.349968  
0.002706  3.374431  
0.002577  3.398890  
0.002454  3.423347 
0.002226  3.472252  
0.002119  3.496700  
0.002018  3.521146  
0.001922  3.545589  
0.001831  3.570030  
0.001743  3.594469  
0.001660  3.618906  
0.001581  3.643340  
0.001506  3.667773  
0.001434  3.692204  
0.001366  3.716633  
0.001301  3.741061  
0.001239  3.765488  
0.001180  3.789912  
0.001123  3.814335  
0.001070  3.838757  
0.001019  3.863178  
0.000970  3.887597  
0.000924  3.912015  
0.000880  3.936432  
0.000838  3.960849  
0.000798  3.985263  
0.000760  4.009677  
0.000724  4.034090  
0.000690  4.058504  
0.000657  4.082915  
0.000625  4.107326  
0.000596  4.131736  
0.000567  4.156144  
0.000540  4.180554  
0.000515  4.204961  
0.000490  4.229368  
0.000467  4.253776  
0.000444  4.278180  
0.000423  4.302586  
0.000403  4.326994  
0.000384  4.351397  
0.000366  4.375802  
0.000348  4.400205  
0.000332  4.424609  
0.000316  4.449011  
0.000301  4.473413  
0.000286  4.497818  
0.000273  4.522218  
0.000260  4.546621  
0.000247  4.571020  
0.000236  4.595422  
0.000224  4.619823  
0.000214  4.644224  
0.000204  4.668624  
0.000194  4.693023  
0.000185  4.717424  
0.000176  4.741822  
0.000167  4.766222  
0.000160  4.790621  
0.000152  4.815022  
0.000145  4.839417  
0.000138  4.863818  
0.000131  4.888218
0.000119  4.937011  
0.000113  4.961408  
0.000108  4.985809  
0.000103  5.010205  
0.000098  5.034607 
0.000089  5.083396  
0.000085  5.107793  
0.000081  5.132189  
0.000077  5.156592  
0.000073  5.180982  
0.000070  5.205385  
0.000066  5.229771  
0.000063  5.254178  
0.000060  5.278574  
0.000057  5.302969  
0.000055  5.327365  
0.000052  5.351762  
0.000049  5.376158  
0.000047  5.400554  
0.000045  5.424949 


==> upenv1.dat <==
x y
1.030000  34.333333  
1.060000  17.666667  
1.090000  12.111111  
1.120000  9.333333  
1.150000  7.666667  
1.180000  6.555556  
1.210000  5.761905  
1.240000  5.166667  
1.270000  4.703704  
1.300000  4.333333  
1.330000  4.030303  
1.360000  3.777778  
1.390000  3.564103  
1.420000  3.380952  
1.450000  3.222222  
1.480000  3.083333  
1.510000  2.960784  
1.540000  2.851852  
1.570000  2.754386  
1.600000  2.666667  
1.630000  2.587302  
1.660000  2.515152  
1.690000  2.449275  
1.720000  2.388889  
1.750000  2.333333  
1.780000  2.282051  
1.810000  2.234568  
1.840000  2.190476  
1.870000  2.149425  
1.900000  2.111111  
1.930000  2.075269  
1.960000  2.041667  
1.990000  2.010101  
2.020000  1.980392  
2.050000  1.952381  
2.080000  1.925926  
2.110000  1.900901  
2.140000  1.877193  
2.170000  1.854701  
2.200000  1.833333  
2.230000  1.813008  
2.260000  1.793651  
2.290000  1.775194  
2.320000  1.757576  
2.350000  1.740741  
2.380000  1.724638  
2.410000  1.709220  
2.440000  1.694444  
2.470000  1.680272  
2.500000  1.666667  
2.530000  1.653595  
2.560000  1.641026  
2.590000  1.628931  
2.620000  1.617284  
2.650000  1.606061  
2.680000  1.595238  
2.710000  1.584795  
2.740000  1.574713  
2.770000  1.564972  
2.800000  1.555556  
2.830000  1.546448  
2.860000  1.537634  
2.890000  1.529101  
2.920000  1.520833  
2.950000  1.512821  
2.980000  1.505051  
3.010000  1.497512  
3.040000  1.490196  
3.070000  1.483092  
3.100000  1.476190  
3.130000  1.469484  
3.160000  1.462963  
3.190000  1.456621  
3.220000  1.450450  
3.250000  1.444444  
3.280000  1.438596  
3.310000  1.432900  
3.340000  1.427350  
3.370000  1.421941  
3.400000  1.416667  
3.430000  1.411523  
3.460000  1.406504  
3.490000  1.401606  
3.520000  1.396825  
3.550000  1.392157  
3.580000  1.387597  
3.610000  1.383142  
3.640000  1.378788  
3.670000  1.374532  
3.700000  1.370370  
3.730000  1.366300  
3.760000  1.362319  
3.790000  1.358423  
3.820000  1.354610  
3.850000  1.350877  
3.880000  1.347222  
3.910000  1.343643  
3.940000  1.340136  
3.970000  1.336700  
4.000000  1.333333
4.000000  1.333333  
4.005552  1.332748  
4.011104  1.332225  
4.016656  1.331764  
4.022209  1.331366  
4.027761  1.331030  
4.033313  1.330755  
4.038865  1.330543  
4.044417  1.330392  
4.049969  1.330303  
4.055522  1.330275  
4.061074  1.330310  
4.066626  1.330405  
4.072178  1.330563  
4.077730  1.330782  
4.083282  1.331064  
4.088835  1.331407  
4.094387  1.331812  
4.099939  1.332279  
4.105491  1.332809  
4.111043  1.333402  
4.116595  1.334057  
4.122147  1.334775  
4.127700  1.335557  
4.133252  1.336402  
4.138804  1.337312  
4.144356  1.338285  
4.149908  1.339324  
4.155460  1.340427  
4.161013  1.341596  
4.166565  1.342831  
4.172117  1.344133  
4.177669  1.345502  
4.183221  1.346938  
4.188773  1.348443  
4.194326  1.350016  
4.199878  1.351660  
4.205430  1.353373  
4.210982  1.355157  
4.216534  1.357014  
4.222086  1.358943  
4.227638  1.360945  
4.233191  1.363023  
4.238743  1.365175  
4.244295  1.367405  
4.249847  1.369712  
4.255399  1.372098  
4.260951  1.374564  
4.266504  1.377111  
4.272056  1.379742  
4.277608  1.382456  
4.283160  1.385257  
4.288712  1.388145  
4.294264  1.391122  
4.299817  1.394190  
4.305369  1.397351  
4.310921  1.400607  
4.316473  1.403960  
4.322025  1.407413  
4.327577  1.410967  
4.333129  1.414626  
4.338682  1.418393  
4.344234  1.422270  
4.349786  1.426260  
4.355338  1.430367  
4.360890  1.434595  
4.366442  1.438947  
4.371995  1.443427  
4.377547  1.448041  
4.383099  1.452793  
4.388651  1.457688  
4.394203  1.462733  
4.399755  1.467932  
4.405308  1.473294  
4.410860  1.478825  
4.416412  1.484533  
4.421964  1.490429  
4.427516  1.496520  
4.433068  1.502819  
4.438620  1.509338  
4.444173  1.516090  
4.449725  1.523090  
4.455277  1.530357  
4.460829  1.537909  
4.466381  1.545770  
4.471933  1.553967  
4.477486  1.562529  
4.483038  1.571493  
4.488590  1.580902  
4.494142  1.590810  
4.499694  1.601280  
4.505246  1.612393  
4.510799  1.624255  
4.516351  1.637002  
4.521903  1.650823  
4.527455  1.665988  
4.533007  1.682914  
4.538559  1.702295  
4.544111  1.725485  
4.549664  1.755970  
4.555216  1.830275
4.555216  1.830275  
4.550216  1.900809  
4.545216  1.929774  
4.540216  1.951828  
4.535216  1.970275  
4.530216  1.986400  
4.525216  2.000862  
4.520216  2.014055  
4.515216  2.026234  
4.510216  2.037579  
4.505216  2.048220  
4.500216  2.058255  
4.495216  2.067762  
4.490216  2.076801  
4.485216  2.085422  
4.480216  2.093667  
4.475216  2.101568  
4.470216  2.109157  
4.465216  2.116457  
4.460216  2.123490  
4.455216  2.130275  
4.450216  2.136829  
4.445216  2.143165  
4.440216  2.149297  
4.435216  2.155237  
4.430216  2.160994  
4.425216  2.166579  
4.420216  2.171999  
4.415216  2.177262  
4.410216  2.182376  
4.405216  2.187347  
4.400216  2.192180  
4.395216  2.196881  
4.390216  2.201456  
4.385216  2.205908  
4.380216  2.210242  
4.375216  2.214463  
4.370216  2.218573  
4.365216  2.222576  
4.360216  2.226476  
4.355216  2.230275  
4.350216  2.233977  
4.345216  2.237583  
4.340216  2.241098  
4.335216  2.244522  
4.330216  2.247858  
4.325216  2.251108  
4.320216  2.254274  
4.315216  2.257358  
4.310216  2.260362  
4.305216  2.263288  
4.300216  2.266136  
4.295216  2.268909  
4.290216  2.271608  
4.285216  2.274235  
4.280216  2.276789  
4.275216  2.279274  
4.270216  2.281690  
4.265216  2.284037  
4.260216  2.286318  
4.255216  2.288533  
4.250216  2.290683  
4.245216  2.292768  
4.240216  2.294791  
4.235216  2.296751  
4.230216  2.298650  
4.225216  2.300488  
4.220216  2.302266  
4.215216  2.303984  
4.210216  2.305643  
4.205216  2.307245  
4.200216  2.308789  
4.195216  2.310275  
4.190216  2.311705  
4.185216  2.313080  
4.180216  2.314398  
4.175216  2.315662  
4.170216  2.316871  
4.165216  2.318025  
4.160216  2.319126  
4.155216  2.320173  
4.150216  2.321167  
4.145216  2.322109  
4.140216  2.322997  
4.135216  2.323834  
4.130216  2.324618  
4.125216  2.325351  
4.120216  2.326032  
4.115216  2.326662  
4.110216  2.327241  
4.105216  2.327769  
4.100216  2.328246  
4.095216  2.328673  
4.090216  2.329049  
4.085216  2.329374  
4.080216  2.329650  
4.075216  2.329875  
4.070216  2.330050  
4.065216  2.330175  
4.060216  2.330250  
4.055216  2.330275
4.025216  2.330005  
3.995216  2.329195  
3.965216  2.327845  
3.935216  2.325955  
3.905216  2.323525  
3.875216  2.320555  
3.845216  2.317045  
3.815216  2.312995  
3.785216  2.308405  
3.755216  2.303275  
3.725216  2.297605  
3.695216  2.291395  
3.665216  2.284645  
3.635216  2.277355  
3.605216  2.269525  
3.575216  2.261155  
3.545216  2.252245  
3.515216  2.242795  
3.485216  2.232805  
3.455216  2.222275  
3.425216  2.211205  
3.395216  2.199595  
3.365216  2.187445  
3.335216  2.174755  
3.305216  2.161525  
3.275216  2.147755  
3.245216  2.133445  
3.215216  2.118595  
3.185216  2.103205  
3.155216  2.087275  
3.125216  2.070805  
3.095216  2.053795  
3.065216  2.036245  
3.035216  2.018155  
3.005216  1.999525  
2.975216  1.980355  
2.945216  1.960645  
2.915216  1.940395  
2.885216  1.919605  
2.855216  1.898275  
2.825216  1.876405  
2.795216  1.853995  
2.765216  1.831045  
2.735216  1.807555  
2.705216  1.783525  
2.675216  1.758955  
2.645216  1.733845  
2.615216  1.708195  
2.585216  1.682005  
2.555216  1.655275  
2.525216  1.628005  
2.495216  1.600195  
2.465216  1.571845  
2.435216  1.542955  
2.405216  1.513525  
2.375216  1.483555  
2.345216  1.453045  
2.315216  1.421995  
2.285216  1.390405  
2.255216  1.358275  
2.225216  1.325605  
2.195216  1.292395  
2.165216  1.258645  
2.135216  1.224355  
2.105216  1.189525  
2.075216  1.154155  
2.045216  1.118245  
2.015216  1.081795  
1.985216  1.044805  
1.955216  1.007275  
1.925216  0.969205  
1.895216  0.930595  
1.865216  0.891445  
1.835216  0.851755  
1.805216  0.811525  
1.775216  0.770755  
1.745216  0.729445  
1.715216  0.687595  
1.685216  0.645205  
1.655216  0.602275  
1.625216  0.558805  
1.595216  0.514795  
1.565216  0.470245  
1.535216  0.425155  
1.505216  0.379525  
1.475216  0.333355  
1.445216  0.286645  
1.415216  0.239395  
1.385216  0.191605  
1.355216  0.143275  
1.325216  0.094405  
1.295216  0.044995  
1.265216  -0.004955  
1.235216  -0.055445  
1.205216  -0.106475  
1.175216  -0.158045  
1.145216  -0.210155  
1.115216  -0.262805  
1.085216  -0.315995  
1.055216  -0.369725


==> upenv2.dat <==
x y
1 1.5
6 1.5

==> upenv3.dat <==
x y
4.555216  1.830275  
4.550216  1.900809  
4.545216  1.929774  
4.540216  1.951828  
4.535216  1.970275  
4.530216  1.986400  
4.525216  2.000862  
4.520216  2.014055  
4.515216  2.026234  
4.510216  2.037579  
4.505216  2.048220  
4.500216  2.058255  
4.495216  2.067762  
4.490216  2.076801  
4.485216  2.085422  
4.480216  2.093667  
4.475216  2.101568  
4.470216  2.109157  
4.465216  2.116457  
4.460216  2.123490  
4.455216  2.130275  
4.450216  2.136829  
4.445216  2.143165  
4.440216  2.149297  
4.435216  2.155237  
4.430216  2.160994  
4.425216  2.166579  
4.420216  2.171999  
4.415216  2.177262  
4.410216  2.182376  
4.405216  2.187347  
4.400216  2.192180  
4.395216  2.196881  
4.390216  2.201456  
4.385216  2.205908  
4.380216  2.210242  
4.375216  2.214463  
4.370216  2.218573  
4.365216  2.222576  
4.360216  2.226476  
4.355216  2.230275  
4.350216  2.233977  
4.345216  2.237583  
4.340216  2.241098  
4.335216  2.244522  
4.330216  2.247858  
4.325216  2.251108  
4.320216  2.254274  
4.315216  2.257358  
4.310216  2.260362  
4.305216  2.263288  
4.300216  2.266136  
4.295216  2.268909  
4.290216  2.271608  
4.285216  2.274235  
4.280216  2.276789  
4.275216  2.279274  
4.270216  2.281690  
4.265216  2.284037  
4.260216  2.286318  
4.255216  2.288533  
4.250216  2.290683  
4.245216  2.292768  
4.240216  2.294791  
4.235216  2.296751  
4.230216  2.298650  
4.225216  2.300488  
4.220216  2.302266  
4.215216  2.303984  
4.210216  2.305643  
4.205216  2.307245  
4.200216  2.308789  
4.195216  2.310275  
4.190216  2.311705  
4.185216  2.313080  
4.180216  2.314398  
4.175216  2.315662  
4.170216  2.316871  
4.165216  2.318025  
4.160216  2.319126  
4.155216  2.320173  
4.150216  2.321167  
4.145216  2.322109  
4.140216  2.322997  
4.135216  2.323834  
4.130216  2.324618  
4.125216  2.325351  
4.120216  2.326032  
4.115216  2.326662  
4.110216  2.327241  
4.105216  2.327769  
4.100216  2.328246  
4.095216  2.328673  
4.090216  2.329049  
4.085216  2.329374  
4.080216  2.329650  
4.075216  2.329875  
4.070216  2.330050  
4.065216  2.330175  
4.060216  2.330250  
4.055216  2.330275
4.025216  2.330005  
3.995216  2.329195  
3.965216  2.327845  
3.935216  2.325955  
3.905216  2.323525  
3.875216  2.320555  
3.845216  2.317045  
3.815216  2.312995  
3.785216  2.308405  
3.755216  2.303275  
3.725216  2.297605  
3.695216  2.291395  
3.665216  2.284645  
3.635216  2.277355  
3.605216  2.269525  
3.575216  2.261155  
3.545216  2.252245  
3.515216  2.242795  
3.485216  2.232805  
3.455216  2.222275  
3.425216  2.211205  
3.395216  2.199595  
3.365216  2.187445  
3.335216  2.174755  
3.305216  2.161525  
3.275216  2.147755  
3.245216  2.133445  
3.215216  2.118595  
3.185216  2.103205  
3.155216  2.087275  
3.125216  2.070805  
3.095216  2.053795  
3.065216  2.036245  
3.035216  2.018155  
3.005216  1.999525  
2.975216  1.980355  
2.945216  1.960645  
2.915216  1.940395  
2.885216  1.919605  
2.855216  1.898275  
2.825216  1.876405  
2.795216  1.853995  
2.765216  1.831045  
2.735216  1.807555  
2.705216  1.783525  
2.675216  1.758955  
2.645216  1.733845  
2.615216  1.708195  
2.585216  1.682005  
2.555216  1.655275  

==> upenv4.dat <==
x y
1.030000  34.333333  
1.060000  17.666667  
1.090000  12.111111  
1.120000  9.333333  
1.150000  7.666667  
1.180000  6.555556  
1.210000  5.761905  
1.240000  5.166667  
1.270000  4.703704  
1.300000  4.333333  
1.330000  4.030303  
1.360000  3.777778  
1.390000  3.564103  
1.420000  3.380952  
1.450000  3.222222  
1.480000  3.083333  
1.510000  2.960784  
1.540000  2.851852  
1.570000  2.754386  
1.600000  2.666667  
1.630000  2.587302  
1.660000  2.515152  
1.690000  2.449275  
1.720000  2.388889  
1.750000  2.333333  
1.780000  2.282051  
1.810000  2.234568  
1.840000  2.190476  
1.870000  2.149425  
1.900000  2.111111  
1.930000  2.075269  
1.960000  2.041667  
1.990000  2.010101  
2.020000  1.980392  
2.050000  1.952381  
2.080000  1.925926  
2.110000  1.900901  
2.140000  1.877193  
2.170000  1.854701  
2.200000  1.833333  
2.230000  1.813008  
2.260000  1.793651  
2.290000  1.775194  
2.320000  1.757576  
2.350000  1.740741  
2.380000  1.724638  
2.410000  1.709220  
2.440000  1.694444  
2.470000  1.680272  
2.500000  1.666667  
2.530000  1.653595  

==> upenv5.dat <==
x y
4.555216 1.5
6 1.5

==> upperb.dat <==
Dist Upperbound
1.000000  0.000000  
0.959472  0.069315  
0.918943  0.138629  
0.878414  0.207944  
0.837886  0.277259  
0.797358  0.346574  
0.756829  0.415888  
0.716300  0.485203  
0.675772  0.554518  
0.635244  0.623832
0.594715  0.693147  
0.316082  1.098612  
0.189431  1.386294  
0.124860  1.609438  
0.088109  1.791759  
0.065363  1.945910  
0.050359  2.079442  
0.039962  2.197225  
0.032469  2.302585  
0.026895  2.397895  
0.022639  2.484907  
0.019316  2.564949  
0.016673  2.639057  
0.014536  2.708050  
0.012785  2.772589  
0.011332  2.833213  
0.010113  2.890372  
0.009080  2.944439  
0.008198  2.995732  
0.007438  3.044522  
0.006779  3.091042  
0.006204  3.135494  
0.005699  3.178054  
0.005253  3.218876  
0.004857  3.258097  
0.004505  3.295837  
0.004189  3.332205  
0.003906  3.367296  
0.003650  3.401197  
0.003419  3.433987  
0.003209  3.465736  
0.003017  3.496508  
0.002843  3.526361  
0.002683  3.555348  
0.002536  3.583519  
0.002401  3.610918  
0.002276  3.637586  
0.002161  3.663562  
0.002054  3.688879  
0.001956  3.713572  
0.001864  3.737670  
0.001778  3.761200  
0.001698  3.784190  
0.001624  3.806662  
0.001554  3.828641  
0.001488  3.850148  
0.001427  3.871201  
0.001369  3.891820  
0.001315  3.912023  
0.001264  3.931826  
0.001216  3.951244  
0.001171  3.970292  
0.001128  3.988984  
0.001087  4.007333  
0.001049  4.025352  
0.001012  4.043051  
0.000978  4.060443  
0.000945  4.077537  
0.000914  4.094345  
0.000884  4.110874  
0.000856  4.127134  
0.000829  4.143135  
0.000803  4.158883  
0.000778  4.174387  
0.000755  4.189655  
0.000733  4.204693  
0.000711  4.219508  
0.000691  4.234107  
0.000671  4.248495  
0.000652  4.262680  
0.000634  4.276666  
0.000617  4.290459  
0.000601  4.304065  
0.000585  4.317488  
0.000569  4.330733  
0.000555  4.343805  
0.000541  4.356709  
0.000527  4.369448  
0.000514  4.382027  
0.000501  4.394449  
0.000489  4.406719  
0.000477  4.418841  
0.000466  4.430817  
0.000455  4.442651  
0.000445  4.454347  
0.000435  4.465908  
0.000425  4.477337  
0.000415  4.488636  
0.000406  4.499810  
0.000397  4.510860  
0.000389  4.521789  
0.000380  4.532599  
0.000372  4.543295  
0.000364  4.553877  
0.000357  4.564348  
0.000350  4.574711  
0.000343  4.584967  
0.000336  4.595120  
0.000329  4.605170
0.000272  4.700480  
0.000228  4.787492  
0.000195  4.867534  
0.000168  4.941642  
0.000146  5.010635  
0.000129  5.075174  
0.000114  5.135798  
0.000102  5.192957  
0.000091  5.247024  
0.000082  5.298317  
0.000075  5.347108  
0.000068  5.393628  
0.000062  5.438079  
0.000057  5.480639  
0.000053  5.521461  
0.000049  5.560682  
0.000045  5.598422  

